Perceptually Consistent Color-to-Gray Image Conversion

In this paper, we propose a color to grayscale image conversion algorithm (C2G) that aims to preserve the perceptual properties of the color image as much as possible. To this end, we propose measures for two perceptual properties based on contemporary research in vision science: brightness and multi-scale contrast. The brightness measurement is based on the idea that the brightness of a grayscale image will affect the perception of the probability of color information. The color contrast measurement is based on the idea that the contrast of a given pixel to its surroundings can be measured as a linear combination of color contrast at different scales. Based on these measures we propose a graph based optimization framework to balance the brightness and contrast measurements. To solve the optimization, an $\ell_1$-norm based method is provided which converts color discontinuities to brightness discontinuities. To validate our methods, we evaluate against the existing \cadik and Color250 datasets, and against NeoColor, a new dataset that improves over existing C2G datasets. NeoColor contains around 300 images from typical C2G scenarios, including: commercial photograph, printing, books, magazines, masterpiece artworks and computer designed graphics. We show improvements in metrics of performance, and further through a user study, we validate the performance of both the algorithm and the metric.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2016submission
 bibtex eccv2016submission
 latex eccv2016submission
 latex eccv2016submission

or 

 pdflatex eccv2016submission
 bibtex eccv2016submission
 pdflatex eccv2016submission
 pdflatex eccv2016submission

